Adaptive Generation of Unrestricted Adversarial Inputs

Neural networks are vulnerable to adversarially-constructed perturbations of their inputs. Most research so far has considered perturbations of a fixed magnitude under some $l_p$ norm. Although studying these attacks is valuable, there has been increasing interest in the construction of (and robustness to) unrestricted attacks, which are not constrained to a small and rather artificial subset of all possible adversarial inputs. We introduce a novel algorithm for generating such unrestricted adversarial inputs which, unlike prior work, is adaptive: it is able to tune its attacks to the classifier being targeted. It also offers a 400-2,000x speedup over the existing state of the art. We demonstrate our approach by generating unrestricted adversarial inputs that fool classifiers robust to perturbation-based attacks. We also show that, by virtue of being adaptive and unrestricted, our attack is able to defeat adversarial training against it.

==> imgs/main_diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'main_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.3460217bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60532484)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{main_diagram.pdf}}%
    \put(0.49690712,0.48268956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08230278\unitlength}\raggedright \end{minipage}}}%
    \put(1.96396607,-0.06073675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31106561\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{main_diagram.pdf}}%
    \put(0.10147788,0.57934317){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Dataset sample}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{main_diagram.pdf}}%
    \put(0.10147788,0.55538174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Image label}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{main_diagram.pdf}}%
    \put(0.10147788,0.53142015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Generated example}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{main_diagram.pdf}}%
    \put(0.10147788,0.50745865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Random sample}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{main_diagram.pdf}}%
    \put(0.10147788,0.48349723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Image origin prediction}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{main_diagram.pdf}}%
    \put(0.10147788,0.45953574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Image label prediction}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{main_diagram.pdf}}%
    \put(0.38654873,0.55130796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Dataset}\end{tabular}}}}%
    \put(0.56872546,0.46227491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Probability distribution}\end{tabular}}}}%
    \put(0.56872546,0.56403474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Neural network (trainable)}\end{tabular}}}}%
    \put(0.38654873,0.47317713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Function}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{main_diagram.pdf}}%
    \put(0.56872546,0.51186124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Neural network (frozen)}\end{tabular}}}}%
    \put(0.77712592,0.04133432){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_a$}\end{tabular}}}}%
    \put(0.77712592,0.17097252){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_\textit{d2}$}\end{tabular}}}}%
    \put(0.77712593,0.33552816){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_\textit{d1}$}\end{tabular}}}}%
    \put(0.94814915,0.11543915){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_g$}\end{tabular}}}}%
    \put(0.77712593,0.25273928){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_\textit{gp}$}\end{tabular}}}}%
    \put(0.94814915,0.24899164){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_d$}\end{tabular}}}}%
    \put(0.49915476,0.05804174){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $f$}\end{tabular}}}}%
    \put(0.59224885,0.17694418){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $d_2$}\end{tabular}}}}%
    \put(0.59224884,0.28664789){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $d_1$}\end{tabular}}}}%
    \put(0.44818283,0.23247742){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $\large d_0$}\end{tabular}}}}%
    \put(0.22645792,0.12277368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $g$}\end{tabular}}}}%
    \put(0.22577585,0.2898383){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $D$}\end{tabular}}}}%
    \put(0.05036936,0.1017167){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $\mathcal{N}$}\end{tabular}}}}%
    \put(0.09398802,0.14797326){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}{\small  Source label}\end{tabular}}}}%
    \put(0.68252478,0.0315008){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}{\small Target label}\end{tabular}}}}%
    \put(0.12091792,0.15824312){\color[rgb]{1,0.77647059,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$y$\end{tabular}}}}%
    \put(0.12085769,0.11860971){\color[rgb]{0,0.13333333,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$z$\end{tabular}}}}%
    \put(0.28089777,0.13545343){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{x}$\end{tabular}}}}%
    \put(0.28089777,0.27613949){\color[rgb]{0,0.76470588,0.08235294}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.29508329,0.3259576){\color[rgb]{1,0.77647059,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$y$\end{tabular}}}}%
    \put(0.70527974,0.04076097){\color[rgb]{1,0.77647059,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$c$\end{tabular}}}}%
    \put(0.51403321,0.35603824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Discriminator}\end{tabular}}}}%
    \put(0.2257757,0.37647401){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small   Training set}\end{tabular}}}}%
    \put(0.22645709,0.07189316){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Generator}\end{tabular}}}}%
    \put(0.49915392,0.00511679){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Target classifier}\end{tabular}}}}%
    \put(0.94814854,0.2979854){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Discriminator loss}\end{tabular}}}}%
    \put(0.94814854,0.07461875){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Generator loss}\end{tabular}}}}%
    \put(0.7771254,0.39419013){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small Loss terms}\end{tabular}}}}%
    \put(0.0503694,0.07410269){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Latent space}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> imgs/main_diagram_multiplex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'main_diagram_multiplex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{586.28548048bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58356912)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.4893692,0.45310056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07725759\unitlength}\raggedright \end{minipage}}}%
    \put(1.86649703,-0.05701357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29199721\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{main_diagram_multiplex.pdf}}%
    \put(0.20214714,0.55918016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Dataset sample}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{main_diagram_multiplex.pdf}}%
    \put(0.20214714,0.51515358){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Image label}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{main_diagram_multiplex.pdf}}%
    \put(0.20214714,0.53716682){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Generated example}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{main_diagram_multiplex.pdf}}%
    \put(0.20214714,0.42710056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Random sample}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{main_diagram_multiplex.pdf}}%
    \put(0.20214714,0.47112706){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Image source prediction}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{main_diagram_multiplex.pdf}}%
    \put(0.20214714,0.49314033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Image label prediction}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{main_diagram_multiplex.pdf}}%
    \put(0.46142806,0.54565595){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Dataset}\end{tabular}}}}%
    \put(0.64011213,0.44161278){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Probability distribution}\end{tabular}}}}%
    \put(0.64011213,0.54481015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Neural network (trainable)}\end{tabular}}}}%
    \put(0.46142806,0.44672973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Function}\end{tabular}}}}%
    \put(0.64011213,0.49071794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Neural network (frozen)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{main_diagram_multiplex.pdf}}%
    \put(0.46486252,0.49482487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Multiplexer}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{main_diagram_multiplex.pdf}}%
    \put(0.20214714,0.44911381){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small   Image source selection}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{main_diagram_multiplex.pdf}}%
    \put(0.26773253,0.39738294){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15031073\unitlength}\centering {\small Source \\ selection}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{main_diagram_multiplex.pdf}}%
    \put(0.77032007,0.03880051){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_a$}\end{tabular}}}}%
    \put(0.77032007,0.15537488){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_\textit{d2}$}\end{tabular}}}}%
    \put(0.77032008,0.31751868){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_\textit{d1}$}\end{tabular}}}}%
    \put(0.93085952,0.11092116){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_g$}\end{tabular}}}}%
    \put(0.77032008,0.23724629){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_\textit{gp}$}\end{tabular}}}}%
    \put(0.93085952,0.23372839){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $l_d$}\end{tabular}}}}%
    \put(0.50427145,0.05448377){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $f$}\end{tabular}}}}%
    \put(0.59165885,0.16609745){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $d_2$}\end{tabular}}}}%
    \put(0.59165884,0.26907629){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $d_1$}\end{tabular}}}}%
    \put(0.45642412,0.21822649){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $d_0$}\end{tabular}}}}%
    \put(0.21503076,0.11780611){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $g$}\end{tabular}}}}%
    \put(0.21439057,0.27207113){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $D$}\end{tabular}}}}%
    \put(0.04973647,0.08780595){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\LARGE $\mathcal{N}$}\end{tabular}}}}%
    \put(0.67640092,0.0295698){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}{\small Target label}\end{tabular}}}}%
    \put(0.11596037,0.15621821){\color[rgb]{1,0.77647059,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$y$\end{tabular}}}}%
    \put(0.11590383,0.10878042){\color[rgb]{0,0.13333333,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$z$\end{tabular}}}}%
    \put(0.26613342,0.1271501){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{x}$\end{tabular}}}}%
    \put(0.26613342,0.24130272){\color[rgb]{0,0.76470588,0.08235294}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.27944935,0.31365175){\color[rgb]{1,0.77647059,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$y$\end{tabular}}}}%
    \put(0.69776094,0.03826231){\color[rgb]{1,0.77647059,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$c$\end{tabular}}}}%
    \put(0.39355832,0.13679954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small  Discriminator}\end{tabular}}}}%
    \put(0.21439034,0.35339605){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small   Training set}\end{tabular}}}}%
    \put(0.21502996,0.06748609){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Generator}\end{tabular}}}}%
    \put(0.50427069,0.00480313){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Target classifier}\end{tabular}}}}%
    \put(0.93085878,0.27971882){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Discriminator loss}\end{tabular}}}}%
    \put(0.93085878,0.0700446){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Generator loss}\end{tabular}}}}%
    \put(0.77031908,0.37002617){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small Loss terms}\end{tabular}}}}%
    \put(0.04973653,0.06444316){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small  Latent space}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{main_diagram_multiplex.pdf}}%
    \put(-0.00416585,0.2323609){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07355631\unitlength}\centering \end{minipage}}}%
    \put(0.00542845,0.26626077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06524125\unitlength}\centering \end{minipage}}}%
    \put(-0.02431223,0.16976121){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15031073\unitlength}\centering {\small Intended \\ true label}\end{minipage}}}%
  \end{picture}%
\endgroup%

